MTG: A Benchmark Suite for Multilingual Text Generation

We introduce MTG, a new benchmark suite for training and evaluating multilingual text generation. It is the first-proposed multilingual multiway text generation dataset with the largest human-annotated data (400k). It includes four generation tasks (story generation, question generation, title generation and text summarization) across five languages (English, German, French, Spanish and Chinese). The multiway setup enables testing knowledge transfer capabilities for a model across languages and tasks. Using MTG, we train and analyze several popular multilingual generation models from different aspects. Our benchmark suite fosters model performance enhancement with more human-annotated parallel data. It provides comprehensive evaluations with diverse generation scenarios. Code and data are available at \url{https://github.com/zide05/MTG}.

==> standalone/data1.txt <==
lang	QG1	QG2	TG1	TG2	SG1	SG2
0	31.01	35.3	17.3	21.5	13.82	14.7
1	33.27	39.63	23.1	27.3	15.56	17.2
2	26.94	46	24.77	29.9	13.33	13.1

==> standalone/data2.txt <==
d	s1	s2
0	40.35	41.6
1	40.78	41.96
2	39.53	40.31
3	17.33	19.57

==> standalone/data_correlation.txt <==
humanscore	bleu	ROUGE-1	ROUGE-2	ROUGE-L	BERTScore-P	BERTScore-R	BERTScore-F1	distinct-1	distinct-2	RandomForest-avg_human
0 0.11655	0.13838	0.10655	0.12714	0.13396	0.22692	0.16252	0.14132	-0.0045	0.25039
1 0.10731	0.08676	0.08703	0.08121	0.15685	0.22227	0.17925	0.21189	0.00025	0.24596
2 0.0731	0.06887	0.06718	0.08268	0.13778	0.08041	0.12781	0.05488	-0.0122	0.41105
3 0.11933	0.115	0.10552	0.11643	0.17516	0.19507	0.18595	0.15602	-0.0111	0.39208

==> standalone/data_correlation_en.txt <==
humanscore	bleu	ROUGE-1	ROUGE-2	ROUGE-L	meteor	BERTScore-P	BERTScore-R	BERTScore-F1	distinct-1	distinct-2	BLEURT	GradientBoosting-avg_human	GradientBoosting-fluency	GradientBoosting-grammar	GradientBoosting-logical
0	0.14969	0.26752	0.16366	0.24863	0.21157	0.11590	0.08502	0.10483	-0.0088	0.11395	0.26306	0.31919	0.25016	0.19984	0.28451
1   0.18237	0.29504	0.21613	0.28137	0.22559	0.13047	0.12747	0.13466	-0.0346	0.05183	0.19498	0.33295	0.29367	0.22590	0.29760
2   0.23738	0.26226	0.20167	0.26260	0.19889	0.25800	0.26667	0.27621	-0.0629	0.05424	0.28211	0.31481	0.22701	0.24009	0.24409
3   0.22507	0.32424	0.22839	0.31173	0.25007	0.20087	0.19085	0.20542	-0.0421	0.08738	0.29391	0.43724	0.34019	0.34419	0.37269

==> standalone/data_correlation_no_zh.txt <==
humanscore	bleu	ROUGE-1	ROUGE-2	ROUGE-L	meteor	BERTScore-P	BERTScore-R	BERTScore-F1	distinct-1	distinct-2	RandomForest-avg_human	
0 0.13306	0.16387	0.12682	0.16253	0.07272	0.27436	0.37297	0.33735	0.25395	0.15244	0.36513
1 0.21518	0.11759	0.10725	0.11239	0.07501	0.29676	0.3993	0.36283	0.30006	0.21508	0.3801
2 0.26251	0.26081	0.25188	0.25335	0.18391	0.04439	0.03031	0.03781	0.0082	0.02349	0.34707
3 0.27457	0.25121	0.22923	0.24458	0.15916	0.22527	0.28725	0.26647	0.19794	0.14163	0.46401

==> standalone/data_ensemble_metric_QG.txt <==
setting M-BERT XLM mBART mT5
0 3.7058024933862406 3.6929780555555505 3.9134306071428577 3.88469512324214
1 3.771582115079366 3.706500022486769 3.91413665740741 3.8441836031746037
2 3.743871485449734 3.6916611256613727 3.9316532023809545 3.9257590784229683
3 3.787329252645506 3.6751434722222185 3.9264600833333363 3.9149524682539694


==> standalone/data_ensemble_metric_SG.txt <==
setting M-BERT XLM mBART mT5
0 3.375880626984125 3.3751526124338653 3.5240251984127005 3.429148275615681
1 3.4644874735449784 3.389630108465609 3.4862677314814796 3.3947227460317535
2 3.487011747354498 3.26725138888889 3.518137822751328 3.455125488919586
3 3.483613113756617 3.3769918783068773 3.5205576481481513 3.434159328042329


==> standalone/data_ensemble_metric_Summ.txt <==
setting M-BERT XLM mBART mT5
0 3.608848753968254 3.3150798730158777 3.2373414642857115 3.517220554999817
1 3.6364553015873042 3.343991592592592 3.1601037222222224 3.6512200918824775
2 3.690424399470899 3.3355250026455003 3.2510146957671915 3.6486073797085785
3 3.7123347407407365 3.3073359259259214 3.1508270000000027 3.6326804807951882


==> standalone/data_ensemble_metric_TG.txt <==
setting M-BERT XLM mBART mT5
0 3.4798853743386267 3.4125993082010537 3.6458192420634923 3.538891536596857
1 3.484415486772486 3.417760029100525 3.636556736772485 3.527374588624344
2 3.5160875264550326 3.420727115079365 3.684465392857144 3.6087864698285683
3 3.5313255449735506 3.366094370370366 3.6417601441798952 3.5578930767195773


==> standalone/data_monoVSmulti_QG.txt <==
model mono-ensemble	multi-ensemble
0	3.54675	3.55775
1   3.8165	3.81525
2   3.75375	3.7605
3   3.67575	3.78775

==> standalone/data_monoVSmulti_SG.txt <==
model mono-ensemble	multi-ensemble
0	3.31775	3.36275
1	3.457	3.44
2	3.451	3.4535
3	3.33725	3.4255

==> standalone/data_monoVSmulti_TG.txt <==
model mono-ensemble	multi-ensemble
0	3.37025	3.37525
1   3.57	3.58225
2   3.647	3.6475
3   3.521	3.5395

==> standalone/data_stage1VSstage2.txt <==
d	s1	s2
0	3.5970726481481647 3.913430607142856
1   3.580832279100518 3.931653202380942
2   3.604674294973549 3.9141366574074037
3   3.586308345238106 3.9264600833333287
4   3.4244129153438956 3.7465734269179647
5   2.472826259920617 3.5883830456348647

==> standalone/data_stage1VSstage2_line.txt <==
lang	SG1	SG2	QG1	QG2	TG1	TG2 Summ1 Summ2
0	26.83324155	28.36393132	28.5821282	30.07232226	25.71105593	28.80786432	18.58361873	19.28107103
1   26.95900953	28.44856283	28.70914427	29.97917588	26.96430776	29.06267787	18.7440817	20.76960109
2   25.77966174	28.87598151	27.89007428	29.48203248	26.75242291	28.93586964	18.10156885	20.66226647
3   12.49508036	16.67413591	23.50227968	25.82443874	22.30512336	23.17510905	16.12695139	16.81625529

==> standalone/data_stage1VSstage2_v2.txt <==
d	s1	s2
0	18.58361873496689 19.281071034323126
1   18.74408169793044 20.769601092043445
2   18.10156884921058 20.66226646797005
3   16.126951388888365 16.816255291004918


==> standalone/data_transVScross.txt <==
lang	QG1	QG2	TG1	TG2	SG1	SG2 Summ1 Summ2
0       3.2770708060357374      3.3107792724867675      3.4970700356362485      3.6036163194444426      3.255261355666368       3.2840437499999973      3.256314391407365    3.2196594940476153
1       3.273774340209946       3.342020391865082       3.480304053425237       3.616057868716927       3.2605773641799525      3.3170714318783054      3.254744876003202    3.24674032407407
2       3.2560619661979855      3.352305335648147       3.4935110596008268      3.630264710648142       3.2569431340978006      3.3411421378968296      3.252531849302352    3.2893728935185145
3       3.251288054654072       3.3427100330687853      3.5144423302750925      3.605655441468251       3.2339813447140027      3.3334448842592557      3.2585858295683074   3.2790405324073983
4       3.4617200544857925      3.6974694014550264      3.7139851476836467      3.889915333994707       3.7078959442542256      3.672333402777779       2.8845482638888913   3.6331102546296297

